Wireless Network Coding with Intelligent Reflecting Surfaces

Conventional wireless techniques are becoming inadequate for beyond fifth-generation (5G) networks due to latency and bandwidth considerations. To improve the error performance and throughput of wireless communication systems, we propose physical layer network coding (PNC) in an intelligent reflecting surface (IRS)-assisted environment. We consider an IRS-aided butterfly network, where we propose an algorithm for obtaining the optimal IRS phases. Also, analytic expressions for the bit error rate (BER) are derived. The numerical results demonstrate that the proposed scheme significantly improves the BER performance. For instance, the BER at the relay in the presence of a 32-element IRS is three orders of magnitudes less than that without an IRS.

==> Figures/BER_vs_M_unnormalized/Data_PNC_no_IRS.dat <==
   7.0000000e+00   4.9964890e-01
   1.0000000e+01   4.9352100e-01
   1.3000000e+01   4.9989120e-01
   1.6000000e+01   4.9946850e-01
   2.1000000e+01   4.9605260e-01
   2.7000000e+01   4.9925630e-01
   3.5000000e+01   4.9613220e-01
   4.5000000e+01   4.9578310e-01
   5.7000000e+01   4.9719050e-01
   7.4000000e+01   4.9809540e-01
   9.5000000e+01   4.9853030e-01
   1.2100000e+02   4.9499890e-01
   1.5600000e+02   4.9899250e-01
   1.9900000e+02   4.9892470e-01
   2.5600000e+02   4.9756240e-01


==> Figures/BER_vs_M_unnormalized/Data_PNC_optimal.dat <==
   7.0000000e+00   2.9387340e-01
   1.0000000e+01   1.5864380e-01
   1.3000000e+01   1.0078400e-01
   1.6000000e+01   4.6918100e-02
   2.1000000e+01   2.0601400e-02
   2.7000000e+01   2.2985000e-03
   3.5000000e+01   1.7990000e-04
   4.5000000e+01   7.5000000e-06
   5.7000000e+01   2.2000000e-06
   7.4000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   1.2100000e+02   0.0000000e+00
   1.5600000e+02   0.0000000e+00
   1.9900000e+02   0.0000000e+00
   2.5600000e+02   0.0000000e+00


==> Figures/BER_vs_M_unnormalized/Data_PNC_random.dat <==
   7.0000000e+00   4.3740000e-01
   1.0000000e+01   4.3540000e-01
   1.3000000e+01   3.5670000e-01
   1.6000000e+01   3.5550000e-01
   2.1000000e+01   3.2920000e-01
   2.7000000e+01   2.9460000e-01
   3.5000000e+01   2.5600000e-01
   4.5000000e+01   2.2450000e-01
   5.7000000e+01   1.0330000e-01
   7.4000000e+01   1.0120000e-01
   9.5000000e+01   1.0020000e-01
   1.2100000e+02   9.3400000e-02
   1.5600000e+02   7.3700000e-02
   1.9900000e+02   4.3400000e-02
   2.5600000e+02   4.0000000e-02


==> Figures/BER_vs_SNR_D1_unnormalized/Data_NNC_no_IRS_monte.dat <==
  -3.0000000e+01   4.9995010e-01
  -2.5000000e+01   5.0004320e-01
  -2.0000000e+01   5.0015120e-01
  -1.5000000e+01   4.9950190e-01
  -1.0000000e+01   4.9788670e-01
  -5.0000000e+00   4.8361670e-01
   0.0000000e+00   4.1554730e-01
   5.0000000e+00   2.5964620e-01
   1.0000000e+01   1.0631390e-01
   1.5000000e+01   3.0957100e-02
   2.0000000e+01   9.0749000e-03


==> Figures/BER_vs_SNR_D1_unnormalized/Data_NNC_no_IRS_th.dat <==
  -3.0000000e+01   4.9999980e-01
  -2.5000000e+01   4.9999796e-01
  -2.0000000e+01   4.9997981e-01
  -1.5000000e+01   4.9980334e-01
  -1.0000000e+01   4.9818747e-01
  -5.0000000e+00   4.8572110e-01
   0.0000000e+00   4.2243026e-01
   5.0000000e+00   2.6900902e-01
   1.0000000e+01   1.1105083e-01
   1.5000000e+01   3.1877923e-02
   2.0000000e+01   9.2091219e-03


==> Figures/BER_vs_SNR_D1_unnormalized/Data_PNC_no_IRS.dat <==
  -3.0000000e+01   4.9993820e-01
  -2.5000000e+01   5.0007000e-01
  -2.0000000e+01   5.0016590e-01
  -1.5000000e+01   4.9972480e-01
  -1.0000000e+01   4.9893110e-01
  -5.0000000e+00   4.8811750e-01
   0.0000000e+00   4.1619870e-01
   5.0000000e+00   2.2941930e-01
   1.0000000e+01   7.5332000e-02
   1.5000000e+01   2.3344000e-02
   2.0000000e+01   6.9940000e-03


==> Figures/BER_vs_SNR_D1_unnormalized/Data_PNC_no_IRS_th.dat <==
  -3.0000000e+01   5.0050000e-01
  -2.5000000e+01   5.0030000e-01
  -2.0000000e+01   5.0020000e-01
  -1.5000000e+01   5.0000000e-01
  -1.0000000e+01   4.9990000e-01
  -5.0000000e+00   4.9150000e-01
   0.0000000e+00   4.1940000e-01
   5.0000000e+00   2.3120000e-01
   1.0000000e+01   7.9300000e-02
   1.5000000e+01   2.4400000e-02
   2.0000000e+01   7.4000000e-03


==> Figures/BER_vs_SNR_D1_unnormalized/Data_PNC_optimal_monte.dat <==
  -3.0000000e+01   4.9987800e-01
  -2.5000000e+01   4.9937130e-01
  -2.0000000e+01   4.9688520e-01
  -1.5000000e+01   4.8864400e-01
  -1.0000000e+01   4.6637660e-01
  -5.0000000e+00   4.0711780e-01
   0.0000000e+00   2.8844360e-01
   5.0000000e+00   1.4736750e-01
   1.0000000e+01   5.5518500e-02
   1.5000000e+01   1.7506600e-02
   2.0000000e+01   5.9611000e-03


==> Figures/BER_vs_SNR_D1_unnormalized/Data_PNC_optimal_th.dat <==
  -3.0000000e+01   5.0000000e-01
  -2.5000000e+01   5.0000000e-01
  -2.0000000e+01   4.9990000e-01
  -1.5000000e+01   4.9120000e-01
  -1.0000000e+01   4.6950000e-01
  -5.0000000e+00   4.0930000e-01
   0.0000000e+00   2.9120000e-01
   5.0000000e+00   1.4940000e-01
   1.0000000e+01   5.8400000e-02
   1.5000000e+01   1.8900000e-02
   2.0000000e+01   6.4000000e-03


==> Figures/BER_vs_SNR_D1_unnormalized/Data_PNC_quant.dat <==
  -3.0000000e+01   4.9991220e-01
  -2.5000000e+01   4.9964670e-01
  -2.0000000e+01   4.9767550e-01
  -1.5000000e+01   4.8924640e-01
  -1.0000000e+01   4.6666720e-01
  -5.0000000e+00   4.0715780e-01
   0.0000000e+00   2.8856390e-01
   5.0000000e+00   1.5082060e-01
   1.0000000e+01   5.5590000e-02
   1.5000000e+01   1.7590000e-02
   2.0000000e+01   5.9610000e-03


==> Figures/BER_vs_SNR_D1_unnormalized/Data_PNC_quant_th.dat <==
  -3.0000000e+01   5.0000000e-01
  -2.5000000e+01   5.0000000e-01
  -2.0000000e+01   4.9990000e-01
  -1.5000000e+01   4.9120000e-01
  -1.0000000e+01   4.6930000e-01
  -5.0000000e+00   4.0950000e-01
   0.0000000e+00   2.9110000e-01
   5.0000000e+00   1.5380000e-01
   1.0000000e+01   5.8300000e-02
   1.5000000e+01   1.8600000e-02
   2.0000000e+01   6.5000000e-03


==> Figures/BER_vs_SNR_D1_unnormalized/Data_PNC_random.dat <==
  -3.0000000e+01   4.9992190e-01
  -2.5000000e+01   4.9998650e-01
  -2.0000000e+01   4.9950730e-01
  -1.5000000e+01   4.9442410e-01
  -1.0000000e+01   4.7434250e-01
  -5.0000000e+00   4.1358740e-01
   0.0000000e+00   2.9280700e-01
   5.0000000e+00   1.4871750e-01
   1.0000000e+01   5.5566900e-02
   1.5000000e+01   1.7506700e-02
   2.0000000e+01   5.9618000e-03


==> Figures/BER_vs_SNR_D1_unnormalized/Data_PNC_random_th.dat <==
  -3.0000000e+01   5.0000000e-01
  -2.5000000e+01   5.0000000e-01
  -2.0000000e+01   5.0000000e-01
  -1.5000000e+01   4.9990000e-01
  -1.0000000e+01   4.7850000e-01
  -5.0000000e+00   4.1740000e-01
   0.0000000e+00   2.9540000e-01
   5.0000000e+00   1.5120000e-01
   1.0000000e+01   5.8300000e-02
   1.5000000e+01   1.9300000e-02
   2.0000000e+01   6.6000000e-03


==> Figures/BER_vs_SNR_R_unnormalized/Data_PNC_optimal_monte_relay.dat <==
  -3.0000000e+01   3.8640000e-01
  -2.5000000e+01   1.9890000e-01
  -2.0000000e+01   3.7800000e-02
  -1.5000000e+01   9.0000000e-04
  -1.0000000e+01   1.1500000e-07
  -5.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00


==> Figures/BER_vs_SNR_R_unnormalized/Data_PNC_optimal_th_relay.dat <==
  -3.0000000e+01   3.7565280e-01
  -2.5000000e+01   1.9738870e-01
  -2.0000000e+01   3.6705100e-02
  -1.5000000e+01   7.4140000e-04
  -1.0000000e+01   1.0000000e-07
  -5.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00


==> Figures/BER_vs_SNR_R_unnormalized/Data_PNC_quant_relay.dat <==
  -3.0000000e+01   4.4440000e-01
  -2.5000000e+01   3.2460000e-01
  -2.0000000e+01   1.3950000e-01
  -1.5000000e+01   2.6600000e-02
  -1.0000000e+01   5.5000000e-03
  -5.0000000e+00   2.0000000e-04
   0.0000000e+00   9.0000000e-06
   5.0000000e+00   1.0000000e-07
   1.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00


==> Figures/BER_vs_SNR_R_unnormalized/Data_PNC_quant_th_relay.dat <==
  -3.0000000e+01   4.5310000e-01
  -2.5000000e+01   3.3340000e-01
  -2.0000000e+01   1.4130000e-01
  -1.5000000e+01   2.8500000e-02
  -1.0000000e+01   6.6000000e-03
  -5.0000000e+00   2.6000000e-04
   0.0000000e+00   1.1200000e-05
   5.0000000e+00   1.1400000e-07
   1.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00


==> Figures/BER_vs_SNR_R_unnormalized/Data_PNC_random_relay.dat <==
  -3.0000000e+01   4.9360000e-01
  -2.5000000e+01   4.7160000e-01
  -2.0000000e+01   4.0330000e-01
  -1.5000000e+01   2.5600000e-01
  -1.0000000e+01   1.0920000e-01
  -5.0000000e+00   3.0000000e-02
   0.0000000e+00   8.7000000e-03
   5.0000000e+00   1.6000000e-03
   1.0000000e+01   1.0000000e-04
   1.5000000e+01   1.0000000e-07
   2.0000000e+01   1.0000000e-08


==> Figures/BER_vs_SNR_R_unnormalized/Data_PNC_random_th_relay.dat <==
  -3.0000000e+01   4.9970000e-01
  -2.5000000e+01   4.7930000e-01
  -2.0000000e+01   4.0730000e-01
  -1.5000000e+01   2.5940000e-01
  -1.0000000e+01   1.1130000e-01
  -5.0000000e+00   3.5000000e-02
   0.0000000e+00   9.8000000e-03
   5.0000000e+00   1.9000000e-03
   1.0000000e+01   1.4000000e-04
   1.5000000e+01   1.1300000e-07
   2.0000000e+01   1.1200000e-08

